The Exotic Zoo of Millisecond Pulsars in Globular Clusters: a multi-wavelength study

This thesis work is focused on the study of millisecond pulsars in globular cluster by using multi-wavelength observations obtained with radio and optical telescopes. Radio observations have been used to search for and timing the pulsars. While classical search routines are based on the analysis of single and long time sequence of data, we present here an alternative method. This method exploits the large amount of available archival radio data to search for very faint pulsars by stacking all the daily power spectra. This method led to the discovery of three new pulsars in the stellar system Terzan 5. Optical observations have been exploited to search for millisecond pulsar optical counterparts, whose emission is totally dominated by the companion stars. Six new companion stars have been discovered, thus increasing by ~40% the total number of companions identified in globular clusters. In particular, four companions turned out to be He white dwarfs, as expected from the canonical formation scenario. One companion turned out to be a very faint and non-degenerate object, showing a strong variability which is likely the result of a strong heating of the stellar side exposed to the pulsar injected flux. Finally, one companion is a main-sequence star which shows a strong H{\alpha} emission likely due to a low-level accretion probably from a residual disk. This system can be located in an early evolutive stage, immediately preceding the reactivation of an already re-accelerated pulsar. Furthermore, we identified the companion star to a transient low-mass X-ray binary. Conclusion are drawn in the final chapter, where the evolution of millisecond pulsars is discussed and possible future developments are suggested.

==> chapters/chapter01/msp_gc_p0.dat <==
#     NAME           P0 		   
2     J0024-7204aa   0.00184		   
3     J0024-7204ab   0.00370463955393907   
4     B0021-72C      0.00575677999551320   
5     B0021-72D      0.00535757328486266   
6     B0021-72E      0.00353632915276031   
7     B0021-72F      0.00262357935251098   
8     B0021-72G      0.0040403791435629    
9     B0021-72H      0.0032103407093484    
10    B0021-72I      0.0034849920616611    
11    B0021-72J      0.00210063354535247   
12    B0021-72L      0.0043461679994601    
13    B0021-72M      0.0036766432175977    
14    B0021-72N      0.0030539543462594    
15    J0024-7204O    0.0026433432972417    
16    J0024-7204P    0.0036430207	   
17    J0024-7204Q    0.0040331811845700    
18    J0024-7204R    0.003480463	   
19    J0024-7204S    0.0028304059578772    
20    J0024-7204T    0.007588479807364     
21    J0024-7204U    0.0043428266963896    
22    J0024-7204V    0.00481016762	   
23    J0024-7204W    0.0023523445319370    
24    J0024-7204X    0.00477152291069356   
25    J0024-7204Y    0.00219666 	   
26    J0024-7204Z    0.004554		   
27    J0514-4002A    0.004990575114114     
28    B1310+18       0.033163166	   
29    J1342+2822A    0.002545		   
30    J1342+2822B    0.002389420757786     
31    J1342+2822C    0.002166		   
32    J1342+2822D    0.00544297516	   
33    B1516+02A      0.005553592524205     
34    B1516+02B      0.007946940657879     
35    J1518+0204C    0.0024839275702455    
36    J1518+0204D    0.002988		   
37    J1518+0204E    0.003182		   
38    J1546-3747A    0.0026056722466	   
39    B1620-26       0.0110757509142025    
40    B1639+36A      0.0103775094520	   
41    B1639+36B      0.003528072	   
42    J1641+3627C    0.003722		   
43    J1641+3627D    0.003118		   
44    J1641+3627E    0.002487		   
45    J1701-3006A    0.0052415662037958    
46    J1701-3006B    0.0035938521270515    
47    J1701-3006C    0.0076128487111379    
48    J1701-3006D    0.0034177704450548    
49    J1701-3006E    0.0032337373331158    
50    J1701-3006F    0.0022947270806719    
51    B1718-19       1.00403745670	   
52    J1740-5340A    0.00365032889720	   
53    B1745-20A      0.2886027917197	   
54    J1748-2021B    0.016760127219257     
55    J1748-2021C    0.006226932720487     
56    J1748-2021D    0.013495820403909     
57    J1748-2021E    0.016264003411125     
58    J1748-2021F    0.003793629114948     
59    B1744-24A      0.01156314838986	   
60    J1748-2446aa   0.00578804 	   
61    J1748-2446ab   0.00511971 	   
62    J1748-2446ac   0.00508691 	   
63    J1748-2446ad   0.00139595482	   
64    J1748-2446ae   0.00365859 	   
65    J1748-2446af   0.00330434 	   
66    J1748-2446ag   0.00444803 	   
67    J1748-2446ah   0.00496515 	   
68    J1748-2446ai   0.02122838 	   
69    J1748-2446C    0.0084360953044	   
70    J1748-2446D    0.00471398 	   
71    J1748-2446E    0.00219780 	   
72    J1748-2446F    0.00554014 	   
73    J1748-2446G    0.02167187 	   
74    J1748-2446H    0.00492589 	   
75    J1748-2446I    0.00957019 	   
76    J1748-2446J    0.08033793 	   
77    J1748-2446K    0.00296965 	   
78    J1748-2446L    0.00224470 	   
79    J1748-2446M    0.00356957 	   
80    J1748-2446N    0.00866690 	   
81    J1748-2446O    0.00167663 	   
82    J1748-2446P    0.00172862 	   
83    J1748-2446Q    0.002812		   
84    J1748-2446R    0.00502854 	   
85    J1748-2446S    0.00611664 	  
86    J1748-2446T    0.00708491 	   
87    J1748-2446U    0.00328914 	   
88    J1748-2446V    0.00207251 	   
89    J1748-2446W    0.00420518 	   
90    J1748-2446X    0.00299926 	   
91    J1748-2446Y    0.00204816 	   
92    J1748-2446Z    0.00246259 	   
93    J1750-3703A    0.1116008373133	   
94    J1750-3703B    0.006074542086503     
95    J1750-3703C    0.02656867837497	   
96    J1750-3703D    0.005139936774902     
97    J1801-0857A    0.0071756146066706    
98    J1801-0857B    0.02896158773099	   
99    J1801-0857C    0.00373869966067	   
100   J1801-0857D    0.004226532003547     
101   J1803-3002A    0.007101		   
102   J1803-3002B    0.004397		   
103   J1803-3002C    0.005840		   
104   B1802-07       0.02310085528430	   
105   J1807-2459A    0.003059448798020229  
106   J1807-2459B    0.00418617720284089   
107   B1820-30A      0.0054400041632727    
108   B1820-30B      0.3785964921974	   
109   J1823-3021C    0.4059359629899	   
110   J1823-3021D    0.003020060260978     
111   J1823-3021E    0.004394		   
112   J1823-3021F    0.004850		   
113   B1821-24A      0.0030543155922712    
114   J1824-2452B    0.006547		   
115   J1824-2452C    0.004159		   
116   J1824-2452D    0.079832		   
117   J1824-2452E    0.00542		   
118   J1824-2452F    0.002451		   
119   J1824-2452G    0.005909		   
120   J1824-2452H    0.004629		   
121   J1824-2452I    0.003931852642	   
122   J1824-2452J    0.004039		   
123   J1824-2452K    0.004461		   
124   J1824-2452L    0.004100		   
125   J1835-3259A    0.003889		   
126   J1836-2354A    0.0033543360829062    
127   J1836-2354B    0.003232273969155     
128   J1905+0154A    0.00319294082	   
129   J1910-5959A    0.00326618657079054   
130   J1910-5959B    0.008357798500844     
131   J1910-5959C    0.0052773269323093    
132   J1910-5959D    0.009035285247765     
133   J1910-5959E    0.004571765939750     
134   B1908+00A      0.003618524251059     
135   J1911+0101B    0.005384325706188     
136   J1953+1846A    0.004888		   
137   B2127+11A      0.11066470446904	   
138   B2127+11B      0.05613303552473	   
139   B2127+11C      0.03052929614864	   
140   B2127+11D      0.0048028043457	   
141   B2127+11E      0.00465143521539	   
142   B2127+11F      0.00402704270710	   
143   B2127+11G      0.037660166953	   
144   B2127+11H      0.0067433942397	   
145   J2140-2310A    0.0110193290688805    
146   J2140-2310B    0.012986381	   

